Laboratory Demonstration of Optimal Identification and Control of Tip-Tilt Systems

We present the results of testing optimal linear-quadratic-Gaussian (LQG) control for tip and tilt Zernike wavefront modes on the SEAL (Santa cruz Extreme AO Lab) testbed. The controller employs a physics model conditioned by the expected tip/tilt power spectrum and vibration peaks. The model builds on similar implementations, such as that of the Gemini Planet Imager, by considering the effects of loop delays and the response of the control hardware. Tests are being performed on SEAL using the Fast Atmospheric Self-coherent camera Technique (FAST), and being executed using a custom Python library to align optics, generate interaction matrices, and perform real-time control by combining controllers with simulated disturbance signals to be corrected. We have carried out open-loop data collection, characterizing the natural bench dynamics, and have shown a reduction in RMS wavefront error due to integrator control and LQG control.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
